Cross-Room Passive WiFi Tracking: Joint Estimation of Target Trajectory and Virtual Transmitter Location

Indoor bistatic WiFi sensing must often operate across rooms, where intervening walls block the direct line-of-sight (LOS) path between the transmitter (Tx) and receiver (Rx). Recovering a human trajectory from channel-state-information (CSI)-derived delay, angle-of-arrival (AoA), and Doppler estimates is difficult because the Tx position is often unknown and NLOS propagation is inconsistent with direct-path geometry. This paper presents CoTrack, a self-calibrating passive WiFi tracking scheme that does not require the Tx position. CoTrack extracts one dominant human-induced response and represents its transmitter-side propagation by a virtual Tx, which it estimates jointly with the human trajectory. Because similar measurements can be explained by different virtual-Tx--trajectory pairs, CoTrack uses multi-start nonlinear least squares and accepts an initialization only when the best-fitting candidates concentrate around a common virtual-Tx position. It then applies online alternating optimization for continuous tracking. We analyze the local identifiability of the joint estimation problem and derive the corresponding Cram\'er--Rao bound. Across six LOS and cross-room NLOS experiments, CoTrack achieves a median trajectory error of 1.14m(80th percentile: 1.42m) and a median virtual-Tx discrepancy of 0.47m(80th percentile: 0.54m).

==> README.txt <==
CoTrack LaTeX source package
Snapshot: 13 September 2026

Main document: main.tex
Compiler: pdfLaTeX
Bibliography processor: BibTeX

The manuscript and figures are copied unchanged from the current working
version. This source-only archive contains:

- main.tex
- references.bib
- main.bbl (the generated bibliography, included for portability)
- bibliography_linebreaks.tex (required bibliography layout adjustments)
- IEEEtran.cls and IEEEtran.bst (unmodified IEEE template files)
- figures/ (the 27 PDF figures used by main.tex)

Use a standard TeX Live or MiKTeX installation with the packages listed in
main.tex. No shell escape or machine-specific paths are required.

Compile from the directory containing main.tex:

    latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

Alternatively:

    pdflatex -interaction=nonstopmode -halt-on-error main.tex
    bibtex main
    pdflatex -interaction=nonstopmode -halt-on-error main.tex
    pdflatex -interaction=nonstopmode -halt-on-error main.tex

The compiled manuscript is main.pdf. On Overleaf, select main.tex as the main
document and pdfLaTeX as the compiler.

The manuscript PDF is provided separately; this archive contains source files
and figure assets only. Upload it in a source-file field if requested by the
submission system. Preserve the figures/ subdirectory when extracting.

